The youngest of hot jupiters in action: episodic accretion outbursts in Gaia20eae

Recent imaging observations with ALMA and other telescopes found widespread signatures of planet presence in protoplanetary discs at tens of au separations from their host stars. Here we point out that the presence of very massive planets at 0.1 au sized orbits can be deduced for protostars accreting gas at very high rates, when their discs display powerful Thermal Instability bursts. Earlier work showed that a massive planet modifies the nature of this instability, with outbursts triggered at the outer edge of the deep gap opened by the planet. We present simulations of this effect, finding two types of TI outbursts: downstream and upstream of the planet, which may or may not be causally connected. We apply our model to the outburst in Gaia20eae. We find that the agreement between the data and our disc thermal instability model is improved if there is a planet of 6 Jupiter masses orbiting the star at 0.062 au separation. Gaia20eae thus becomes the second episodically erupting star, after FU Ori, where the presence of a massive planet is strongly suspected. Future observations of similar systems will constrain the mode and the frequency of planet formation in such an early epoch.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
